Algorithmic Threshold for Multi-Species Spherical Spin Glasses

We study efficient optimization of the Hamiltonians of multi-species spherical spin glasses. Our results characterize the maximum value attained by algorithms that are suitably Lipschitz with respect to the disorder through a variational principle that we study in detail. We rely on the branching overlap gap property introduced in our previous work and develop a new method to establish it that does not require the interpolation method. Consequently our results apply even for models with non-convex covariance, where the Parisi formula for the true ground state remains open. As a special case, we obtain the algorithmic threshold for all single-species spherical spin glasses, which was previously known only for even models. We also obtain closed-form formulas for pure models which coincide with the $E_{\infty}$ value previously determined by the Kac-Rice formula.

==> final-tex/todos.txt <==



Polishing AMP state evolution







Pure model comparison with https://arxiv.org/pdf/2105.05043.pdf, see also https://arxiv.org/pdf/2107.13138.pdf:


  - His \xi_i' is \partial_{x_i} \xi. So his \xi_i'/\lambda_i is our \xi^i. Moreover he just evaluates them at 1.

  - His \alpha_i=0 for pure models.

  - The key thing is the terrible quadratic equation (2.3) on two Cauchy transform functions. 

  \[
  1+(z+pu/\lambda_1 + p(p-1)/\lambda_1 m_1+pq/\lambda_1 m_2) m_1=0
  ]
  and
  \[
  1+(z+qu/\lambda_2 + q(q-1)/\lambda_2 m_2+pq/\lambda_2 m_1) m_2=0
  ]
  Then you have to consider the measure with Cauchy transform \lambda_1 m_1 + \lambda_2 m_2.

  Hard to care enough honestly...


BH: various refactors in progress, be consistent
\xi^s(\Phi(q)) vs (\xi^s \circ \Phi)(q)
\partial_s vs partial_{x_s}

Section 4 through end of subsec 4.3 looks fully refactored now
Remaining things to argue, which may already exist buried in Appendix B: 
1) on [q_1,1] satisfy type II ODE literally everywhere not just almost everywhere
2) both ODEs have unique solutions
Claim (2) is Propositions 1.3 and 1.5, have a \begin{proof}[Proof of Prop 1.3/1.5]\end{proof} somewhere

  




